Entropy of Independent Experiments, Revisited

The weak law of large numbers implies that, under mild assumptions on the source, the Renyi entropy per produced symbol converges (in probability) towards the Shannon entropy rate. This paper quantifies the speed of this convergence for sources with independent (but not iid) outputs, generalizing and improving the result of Holenstein and Renner (IEEE Trans. Inform. Theory, 2011). (a) we characterize sources with \emph{slowest convergence} (for given entropy): their outputs are mixtures of a uniform distribution and a unit mass. (b) based on the above characterization, we establish faster convergences in \emph{high-entropy} regimes. We discuss how these improved bounds may be used to better quantify security of outputs of random number generators. In turn, the characterization of "worst" distributions can be used to derive sharp "extremal" inequalities between Renyi and Shannon entropy. The main technique is \emph{non-convex programming}, used to characterize distributions of possibly large exponential moments under certain entropy.

==> extreme.csv <==
x y
1.000000 0.010889
2.000000 0.021902
3.000000 0.032990
4.000000 0.044141
5.000000 0.055352
6.000000 0.066620
7.000000 0.077942
8.000000 0.089319
9.000000 0.100748
10.000000 0.112231
11.000000 0.123766
12.000000 0.135353
13.000000 0.146993
14.000000 0.158685
15.000000 0.170430
16.000000 0.182228
17.000000 0.194078
18.000000 0.205981
19.000000 0.217938
20.000000 0.229949
21.000000 0.242013
22.000000 0.254131
23.000000 0.266304
24.000000 0.278532
25.000000 0.290814
26.000000 0.303153
27.000000 0.315547
28.000000 0.327998
29.000000 0.340506
30.000000 0.353070
31.000000 0.365693
32.000000 0.378373
33.000000 0.391112
34.000000 0.403910
35.000000 0.416767
36.000000 0.429685
37.000000 0.442662
38.000000 0.455701
39.000000 0.468801
40.000000 0.481963
41.000000 0.495188
42.000000 0.508476
43.000000 0.521827
44.000000 0.535243
45.000000 0.548723
46.000000 0.562269
47.000000 0.575880
48.000000 0.589558
49.000000 0.603303
50.000000 0.617116
51.000000 0.630998
52.000000 0.644948
53.000000 0.658968
54.000000 0.673058
55.000000 0.687219
56.000000 0.701453
57.000000 0.715758
58.000000 0.730136
59.000000 0.744589
60.000000 0.759116
61.000000 0.773718
62.000000 0.788396
63.000000 0.803151
64.000000 0.817984
65.000000 0.832895
66.000000 0.847885
67.000000 0.862956
68.000000 0.878107
69.000000 0.893340
70.000000 0.908655
71.000000 0.924054
72.000000 0.939537
73.000000 0.955105
74.000000 0.970760
75.000000 0.986501
76.000000 1.002331
77.000000 1.018250
78.000000 1.034258
79.000000 1.050358
80.000000 1.066549
81.000000 1.082834
82.000000 1.099213
83.000000 1.115687
84.000000 1.132257
85.000000 1.148924
86.000000 1.165691
87.000000 1.182556
88.000000 1.199523
89.000000 1.216591
90.000000 1.233763
91.000000 1.251039
92.000000 1.268421
93.000000 1.285910
94.000000 1.303508
95.000000 1.321215
96.000000 1.339033
97.000000 1.356963
98.000000 1.375008
99.000000 1.393167
100.000000 1.411443
101.000000 1.429838
102.000000 1.448352
103.000000 1.466987
104.000000 1.485745
105.000000 1.504628
106.000000 1.523637
107.000000 1.542774
108.000000 1.562040
109.000000 1.581437
110.000000 1.600968
111.000000 1.620633
112.000000 1.640435
113.000000 1.660376
114.000000 1.680457
115.000000 1.700681
116.000000 1.721050
117.000000 1.741565
118.000000 1.762228
119.000000 1.783043
120.000000 1.804011
121.000000 1.825134
122.000000 1.846415
123.000000 1.867856
124.000000 1.889459
125.000000 1.911227
126.000000 1.933163
127.000000 1.955268
128.000000 1.977546
129.000000 2.000000
130.000000 2.022632
131.000000 2.045444
132.000000 2.068441
133.000000 2.091624
134.000000 2.114997
135.000000 2.138563
136.000000 2.162325
137.000000 2.186287
138.000000 2.210451
139.000000 2.234822
140.000000 2.259402
141.000000 2.284196
142.000000 2.309207
143.000000 2.334439
144.000000 2.359896
145.000000 2.385582
146.000000 2.411501
147.000000 2.437657
148.000000 2.464054
149.000000 2.490698
150.000000 2.517593
151.000000 2.544743
152.000000 2.572154
153.000000 2.599830
154.000000 2.627777
155.000000 2.655999
156.000000 2.684503
157.000000 2.713294
158.000000 2.742378
159.000000 2.771761
160.000000 2.801449
161.000000 2.831449
162.000000 2.861766
163.000000 2.892409
164.000000 2.923383
165.000000 2.954697
166.000000 2.986357
167.000000 3.018371
168.000000 3.050748
169.000000 3.083495
170.000000 3.116622
171.000000 3.150137
172.000000 3.184049
173.000000 3.218367
174.000000 3.253103
175.000000 3.288265
176.000000 3.323865
177.000000 3.359913
178.000000 3.396421
179.000000 3.433400
180.000000 3.470864
181.000000 3.508825
182.000000 3.547296
183.000000 3.586290
184.000000 3.625824
185.000000 3.665911
186.000000 3.706567
187.000000 3.747809
188.000000 3.789654
189.000000 3.832120
190.000000 3.875224
191.000000 3.918988
192.000000 3.963431
193.000000 4.008574
194.000000 4.054441
195.000000 4.101054
196.000000 4.148438
197.000000 4.196619
198.000000 4.245625
199.000000 4.295484
200.000000 4.346226
201.000000 4.397883
202.000000 4.450489
203.000000 4.504079
204.000000 4.558691
205.000000 4.614364
206.000000 4.671140
207.000000 4.729064
208.000000 4.788183
209.000000 4.848548
210.000000 4.910212
211.000000 4.973232
212.000000 5.037670
213.000000 5.103589
214.000000 5.171061
215.000000 5.240160
216.000000 5.310966
217.000000 5.383566
218.000000 5.458052
219.000000 5.534526
220.000000 5.613097
221.000000 5.693882
222.000000 5.777010
223.000000 5.862621
224.000000 5.950868
225.000000 6.041917
226.000000 6.135954
227.000000 6.233180
228.000000 6.333820
229.000000 6.438121
230.000000 6.546360
231.000000 6.658846
232.000000 6.775926
233.000000 6.897991
234.000000 7.025485
235.000000 7.158911
236.000000 7.298851
237.000000 7.445972
238.000000 7.601050
239.000000 7.764997
240.000000 7.938887
241.000000 8.124006
242.000000 8.321903
243.000000 8.534475
244.000000 8.764071
245.000000 9.013659
246.000000 9.287055
247.000000 9.589282
248.000000 9.927146
249.000000 10.310187
250.000000 10.752380
251.000000 11.275385
252.000000 11.915495
253.000000 12.740743
254.000000 13.903866
255.000000 15.892223
255.010000 15.921053
255.020000 15.950176
255.030000 15.979598
255.040000 16.009324
255.050000 16.039362
255.060000 16.069717
255.070000 16.100398
255.080000 16.131409
255.090000 16.162760
255.100000 16.194457
255.110000 16.226509
255.120000 16.258922
255.130000 16.291706
255.140000 16.324869
255.150000 16.358420
255.160000 16.392368
255.170000 16.426722
255.180000 16.461493
255.190000 16.496691
255.200000 16.532326
255.210000 16.568409
255.220000 16.604951
255.230000 16.641965
255.240000 16.679463
255.250000 16.717458
255.260000 16.755963
255.270000 16.794991
255.280000 16.834558
255.290000 16.874678
255.300000 16.915368
255.310000 16.956642
255.320000 16.998520
255.330000 17.041018
255.340000 17.084154
255.350000 17.127950
255.360000 17.172424
255.370000 17.217599
255.380000 17.263497
255.390000 17.310141
255.400000 17.357556
255.410000 17.405768
255.420000 17.454804
255.430000 17.504692
255.440000 17.555464
255.450000 17.607151
255.460000 17.659786
255.470000 17.713405
255.480000 17.768045
255.490000 17.823746
255.500000 17.880551
255.510000 17.938503
255.520000 17.997650
255.530000 18.058042
255.540000 18.119733
255.550000 18.182780
255.560000 18.247243
255.570000 18.313189
255.580000 18.380686
255.590000 18.449810
255.600000 18.520641
255.610000 18.593266
255.620000 18.667776
255.630000 18.744274
255.640000 18.822868
255.650000 18.903676
255.660000 18.986827
255.670000 19.072460
255.680000 19.160728
255.690000 19.251798
255.700000 19.345855
255.710000 19.443101
255.720000 19.543760
255.730000 19.648080
255.740000 19.756337
255.750000 19.868840
255.760000 19.985936
255.770000 20.108017
255.780000 20.235525
255.790000 20.368965
255.800000 20.508917
255.810000 20.656049
255.820000 20.811137
255.830000 20.975092
255.840000 21.148989
255.850000 21.334113
255.860000 21.532013
255.870000 21.744585
255.880000 21.974179
255.890000 22.223762
255.900000 22.497148
255.910000 22.799362
255.920000 23.137206
255.930000 23.520221
255.940000 23.962377
255.950000 24.485333
255.960000 25.125376
255.970000 25.950527
255.980000 27.113498
255.990000 29.101572


==> plot1.csv <==
x y
10 73.6186511
20 90.0385687551
30 154.1829734259
40 220.7784176004
50 288.9402110889
60 358.2146309012
70 428.3321447694
80 499.1171375102
90 570.4476264005
100 642.2347965624
110 714.4115999369
120 786.9259468517
130 859.7364131249
140 932.8094121892
150 1006.1172638971
160 1079.6368352007
170 1153.348558413
180 1227.2357062653
190 1301.2838461438
200 1375.4804221777
210 1449.8144303738
220 1524.2761626638
230 1598.8570027986
240 1673.5492618025
250 1748.3460440009
260 1823.2411369539
270 1898.2289202776
280 1973.3042895389
290 2048.4625922841
300 2123.6995739178
310 2199.01133164
320 2274.3942750204
330 2349.8450920787
340 2425.3607199582
350 2500.9383194551
360 2576.5752528011
370 2652.2690642059
380 2728.0174627509
390 2803.8183072974
400 2879.6695931249
410 2955.5694400642
420 3031.5160819264
430 3107.5078570569
440 3183.5431998738
450 3259.6206332666
460 3335.7387617508
470 3411.8962652896
480 3488.0918937034
490 3564.3244616013
500 3640.5928437755


==> plot2.csv <==
x y
10 0
20 0
30 0
40 0
50 0
60 0
70 39.8607441274
80 83.823741578
90 129.962461732
100 177.9226646068
110 227.4369276291
120 278.2974900609
130 330.3391306938
140 383.4278888071
150 437.4533615596
160 492.3232823094
170 547.959604931
180 604.2956123669
190 661.2737398375
200 718.8439079917
210 776.9622271743
220 835.5899765539
230 894.6927900423
240 954.24
250 1014.2041028867
260 1074.5603202563
270 1135.2862350914
280 1196.3614882548
290 1257.7675233382
300 1319.4873708001
310 1381.5054642411
320 1443.8074831559
330 1506.3802176424
340 1569.2114514332
350 1632.2898603049
360 1695.6049234641
370 1759.1468459399
380 1822.9064903567
390 1886.8753167377
400 1951.0453292136
410 2015.4090286914
420 2079.959370689
430 2144.6897276633
440 2209.5938552583
450 2274.6658619876
460 2339.9001819331
470 2405.2915501003
480 2470.8349801218
490 2536.5257440414
500 2602.3593539449


==> plot3.csv <==
x y
10 7.36186511
20 7.5417410547
30 7.6214290559
40 7.668932555
50 7.7013505277
60 7.725280481
70 7.7438788299
80 7.7588705274
90 7.77128837
100 7.7817934957
110 7.7908313636
120 7.798714528
130 7.805669628
140 7.8118655466
150 7.8174310532
160 7.8224662775
170 7.8270504106
180 7.8312470182
190 7.8351077935
200 7.8386752639
210 7.84198478
220 7.8450660015
230 7.8479440233
240 7.8506402405
250 7.853173022
260 7.8555582389
270 7.8578096853
280 7.859939415
290 7.8619580139
300 7.8638748225
310 7.8656981176
320 7.8674352637
330 7.8690928379
340 7.8706767353
350 7.8721922569
360 7.873644185
370 7.875036846
380 7.8763741654
390 7.8776597139
400 7.8788967479
410 7.8800882439
420 7.8812369291
430 7.8823453073
440 7.8834156818
450 7.8844501759
460 7.8854507505
470 7.8864192195
480 7.887357264
490 7.8882664443
500 7.8891482109


==> plot4.csv <==
x y
10 0
20 0
30 0
40 0
50 0
60 0
70 0.5694392018
80 1.0477967697
90 1.4440273526
100 1.7792266461
110 2.067608433
120 2.3191457505
130 2.5410702361
140 2.7387706343
150 2.9163557437
160 3.0770205144
170 3.2232917937
180 3.3571978465
190 3.4803881044
200 3.59421954
210 3.6998201294
220 3.7981362571
230 3.8899686524
240 3.976
250 4.0568164115
260 4.1329243087
270 4.2047638337
280 4.2727196009
290 4.3371293908
300 4.398291236
310 4.4564692395
320 4.5118983849
330 4.5647885383
340 4.6153277983
350 4.6636853152
360 4.7100136763
370 4.754450935
380 4.797122343
390 4.8381418378
400 4.877613323
410 4.9156317773
420 4.9522842159
430 4.9876505294
440 5.0218042165
450 5.0548130266
460 5.0867395259
470 5.117641596
480 5.1475728753
490 5.1765831511
500 5.2047187079

